Usual stochastic orderings of the second-order statistics with dependent heterogeneous semi-parametric distribution random variables

This manuscript investigates the stochastic comparisons of the second-order statistics from dependent and heterogeneous general semi-parametric family of distributions observations. Some sufficient conditions on the usual stochastic order of the second-order statistics from dependent and heterogeneous observations are established under the p-larger order and the reciprocally majorization order. Some numerical examples are given to illustrate the theoretical findings. In addition, the results of the Theorem are applied to two important models. Finally, we use a group of real data for empirical analysis to carry out reliability analysis.

==> _config.yml <==
title: Author support for IMS supported journal BJ
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal

==> manuscript/_config.yml <==
title: Author support for IMS supported journal BJ
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
